Estimating the loss of economic predictability from aggregating firm-level production networks

To estimate the reaction of economies to political interventions or external disturbances, input-output (IO) tables -- constructed by aggregating data into industrial sectors -- are extensively used. However, economic growth, robustness, and resilience crucially depend on the detailed structure of non-aggregated firm-level production networks (FPNs). Due to non-availability of data little is known about how much aggregated sector-based and detailed firm-level-based model-predictions differ. Using a nearly complete nationwide FPN, containing 243,399 Hungarian firms with 1,104,141 supplier-buyer-relations we self-consistently compare production losses on the aggregated industry-level production network (IPN) and the granular FPN. For this we model the propagation of shocks of the same size on both, the IPN and FPN, where the latter captures relevant heterogeneities within industries. In a COVID-19 inspired scenario we model the shock based on detailed firm-level data during the early pandemic. We find that using IPNs instead of FPNs leads to errors up to 37% in the estimation of economic losses, demonstrating a natural limitation of industry-level IO-models in predicting economic outcomes. We ascribe the large discrepancy to the significant heterogeneity of firms within industries: we find that firms within one sector only sell 23.5% to and buy 19.3% from the same industries on average, emphasizing the strong limitations of industrial sectors for representing the firms they include. Similar error-levels are expected when estimating economic growth, CO2 emissions, and the impact of policy interventions with industry-level IO models. Granular data is key for reasonable predictions of dynamical economic systems.

==> Heterogeneity_arxiv/figures/Figure2a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.141,0.282,0.113
"6-15",0.121,0.196,0.192,0.227
"16-35",0.199,0.239,0.161,0.176
"> 35",0.343,0.343,0.148,0.23


==> Heterogeneity_arxiv/figures/Figure2b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.054,0.19,0
"6-15",0.025,0.087,0.141,0.111
"16-35",0.119,0.169,0.156,0.208
"> 35",0.119,0.143,0.123,0.091


==> Heterogeneity_arxiv/figures/Figure3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.347,0.084,0.33,0.102,0.156,0.048


==> Heterogeneity_arxiv/figures/Figure3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.117,0.107,0.024,0.126,0.253,0.089


==> Heterogeneity_arxiv/figures/Figure4a.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.009,0.062
"6-15",0.132,0.148,0.088
"16-35",0.236,0.241,0.091
">35",0.333,0.33,0.102


==> Heterogeneity_arxiv/figures/Figure4b.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.024,0.126
"6-15",0.06,0.082,0.086
"16-35",0.137,0.179,0.131
">35",0.223,0.257,0.161


==> Heterogeneity_arxiv/figures/SI_Figure10a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.237,0.11,0.216,0.12,0.126,0.056


==> Heterogeneity_arxiv/figures/SI_Figure10b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.231,0.179,0.207,0.19,0.135,0.068


==> Heterogeneity_arxiv/figures/SI_Figure11a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.063,0.074,0.005,0.057,0.168,0.089
"6-15",0.112,0.084,0.063,0.083,0.139,0.064
"16-35",0.165,0.107,0.14,0.112,0.13,0.06


==> Heterogeneity_arxiv/figures/SI_Figure11b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.056,0.075,0.005,0.054,0.148,0.091
"6-15",0.081,0.063,0.057,0.068,0.087,0.042
"16-35",0.127,0.08,0.116,0.082,0.078,0.035


==> Heterogeneity_arxiv/figures/SI_Figure1a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.141,0.261,0.25
"6-15",0.2,0.204,0.109,0.148
"16-35",0.231,0.237,0.091,0.133
"> 35",0.425,0.43,0.119,0.166


==> Heterogeneity_arxiv/figures/SI_Figure1b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.054,0.163,0
"6-15",0.1,0.115,0.109,0.167
"16-35",0.2,0.212,0.127,0.168
"> 35",0.267,0.265,0.106,0.128


==> Heterogeneity_arxiv/figures/SI_Figure2a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.398,0.07,0.394,0.067,0.1,0.031


==> Heterogeneity_arxiv/figures/SI_Figure2b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.11,0.094,0.021,0.118,0.226,0.081


==> Heterogeneity_arxiv/figures/SI_Figure3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.132,0.081,0.009,0.062,0.262,0.064
"6-15",0.202,0.081,0.148,0.088,0.192,0.041
"16-35",0.269,0.083,0.241,0.091,0.168,0.05


==> Heterogeneity_arxiv/figures/SI_Figure3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.11,0.094,0.021,0.118,0.226,0.081
"6-15",0.157,0.078,0.135,0.074,0.129,0.041
"16-35",0.223,0.078,0.215,0.078,0.109,0.024


==> Heterogeneity_arxiv/figures/SI_Figure4a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.718,0.642,0.34,0.57
"6-15",0.743,0.686,0.217,0.255
"16-35",0.765,0.73,0.167,0.155
"> 35",0.818,0.759,0.188,0.132


==> Heterogeneity_arxiv/figures/SI_Figure4b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.857,0.719,0.321,0.49
"6-15",0.759,0.727,0.206,0.339
"16-35",0.801,0.74,0.176,0.183
"> 35",0.768,0.768,0.115,0.081


==> Heterogeneity_arxiv/figures/SI_Figure5a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.805,0.678,0.345,0.556
"6-15",0.755,0.712,0.203,0.269
"16-35",0.797,0.761,0.161,0.187
"> 35",0.847,0.814,0.142,0.141


==> Heterogeneity_arxiv/figures/SI_Figure5b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.922,0.737,0.34,0.46
"6-15",0.761,0.716,0.209,0.28
"16-35",0.816,0.778,0.163,0.201
"> 35",0.869,0.841,0.128,0.137


==> Heterogeneity_arxiv/figures/SI_Figure6a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.5,0.611,0.34,0.667
"6-15",0.6,0.606,0.195,0.25
"16-35",0.636,0.634,0.142,0.17
"> 35",0.722,0.711,0.122,0.145


==> Heterogeneity_arxiv/figures/SI_Figure6b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.8,0.692,0.343,0.5
"6-15",0.625,0.632,0.218,0.278
"16-35",0.65,0.654,0.177,0.236
"> 35",0.7,0.697,0.145,0.2


==> Heterogeneity_arxiv/figures/SI_Figure7a.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.847,0.316,0
"6-15",1,0.882,0.173,0.2
"16-35",0.923,0.902,0.133,0.143
"> 35",0.952,0.933,0.108,0.091


==> Heterogeneity_arxiv/figures/SI_Figure7b.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.872,0.295,0
"6-15",1,0.883,0.177,0.2
"16-35",1,0.913,0.13,0.143
"> 35",0.962,0.933,0.1,0.1


==> Heterogeneity_arxiv/figures/SI_Figure8_2a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.784,0.099,0.807,0.102,0.124,0.058


==> Heterogeneity_arxiv/figures/SI_Figure8_2b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.813,0.101,0.828,0.103,0.108,0.053


==> Heterogeneity_arxiv/figures/SI_Figure8_3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.66,0.079,0.763,0.104,0.334,0.048
"6-15",0.692,0.097,0.729,0.1,0.184,0.043
"16-35",0.73,0.094,0.758,0.096,0.162,0.093


==> Heterogeneity_arxiv/figures/SI_Figure8_3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.727,0.085,0.876,0.11,0.331,0.062
"6-15",0.714,0.084,0.749,0.093,0.208,0.05
"16-35",0.76,0.119,0.78,0.12,0.139,0.057


==> Heterogeneity_arxiv/figures/SI_Figure8a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.784,0.099,0.807,0.102,0.124,0.058


==> Heterogeneity_arxiv/figures/SI_Figure8b.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.872,0.295,0
"6-15",1,0.883,0.177,0.2
"16-35",1,0.913,0.13,0.143
"> 35",0.962,0.933,0.1,0.1


==> Heterogeneity_arxiv/figures/SI_Figure9a.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.005,0.057
"6-15",0.038,0.063,0.083
"16-35",0.113,0.14,0.112
">35",0.195,0.216,0.12


==> Heterogeneity_arxiv/figures/SI_Figure9b.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.007,0.071
"6-15",0.004,0.039,0.076
"16-35",0.059,0.112,0.137
">35",0.132,0.207,0.19


==> figures/Figure2a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.141,0.282,0.113
"6-15",0.121,0.196,0.192,0.227
"16-35",0.199,0.239,0.161,0.176
"> 35",0.343,0.343,0.148,0.23


==> figures/Figure2b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.054,0.19,0
"6-15",0.025,0.087,0.141,0.111
"16-35",0.119,0.169,0.156,0.208
"> 35",0.119,0.143,0.123,0.091


==> figures/Figure3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.347,0.084,0.33,0.102,0.156,0.048


==> figures/Figure3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.117,0.107,0.024,0.126,0.253,0.089


==> figures/Figure4a.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.009,0.062
"6-15",0.132,0.148,0.088
"16-35",0.236,0.241,0.091
">35",0.333,0.33,0.102


==> figures/Figure4b.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.024,0.126
"6-15",0.06,0.082,0.086
"16-35",0.137,0.179,0.131
">35",0.223,0.257,0.161


==> figures/SI_Figure10a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.237,0.11,0.216,0.12,0.126,0.056


==> figures/SI_Figure10b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.231,0.179,0.207,0.19,0.135,0.068


==> figures/SI_Figure11a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.063,0.074,0.005,0.057,0.168,0.089
"6-15",0.112,0.084,0.063,0.083,0.139,0.064
"16-35",0.165,0.107,0.14,0.112,0.13,0.06


==> figures/SI_Figure11b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.056,0.075,0.005,0.054,0.148,0.091
"6-15",0.081,0.063,0.057,0.068,0.087,0.042
"16-35",0.127,0.08,0.116,0.082,0.078,0.035


==> figures/SI_Figure1a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.141,0.261,0.25
"6-15",0.2,0.204,0.109,0.148
"16-35",0.231,0.237,0.091,0.133
"> 35",0.425,0.43,0.119,0.166


==> figures/SI_Figure1b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0,0.054,0.163,0
"6-15",0.1,0.115,0.109,0.167
"16-35",0.2,0.212,0.127,0.168
"> 35",0.267,0.265,0.106,0.128


==> figures/SI_Figure2a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.398,0.07,0.394,0.067,0.1,0.031


==> figures/SI_Figure2b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.11,0.094,0.021,0.118,0.226,0.081


==> figures/SI_Figure3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.132,0.081,0.009,0.062,0.262,0.064
"6-15",0.202,0.081,0.148,0.088,0.192,0.041
"16-35",0.269,0.083,0.241,0.091,0.168,0.05


==> figures/SI_Figure3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.11,0.094,0.021,0.118,0.226,0.081
"6-15",0.157,0.078,0.135,0.074,0.129,0.041
"16-35",0.223,0.078,0.215,0.078,0.109,0.024


==> figures/SI_Figure4a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.718,0.642,0.34,0.57
"6-15",0.743,0.686,0.217,0.255
"16-35",0.765,0.73,0.167,0.155
"> 35",0.818,0.759,0.188,0.132


==> figures/SI_Figure4b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.857,0.719,0.321,0.49
"6-15",0.759,0.727,0.206,0.339
"16-35",0.801,0.74,0.176,0.183
"> 35",0.768,0.768,0.115,0.081


==> figures/SI_Figure5a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.805,0.678,0.345,0.556
"6-15",0.755,0.712,0.203,0.269
"16-35",0.797,0.761,0.161,0.187
"> 35",0.847,0.814,0.142,0.141


==> figures/SI_Figure5b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.922,0.737,0.34,0.46
"6-15",0.761,0.716,0.209,0.28
"16-35",0.816,0.778,0.163,0.201
"> 35",0.869,0.841,0.128,0.137


==> figures/SI_Figure6a.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.5,0.611,0.34,0.667
"6-15",0.6,0.606,0.195,0.25
"16-35",0.636,0.634,0.142,0.17
"> 35",0.722,0.711,0.122,0.145


==> figures/SI_Figure6b.png.csv <==
"","median","mean","sd","itqr"
"1-5",0.8,0.692,0.343,0.5
"6-15",0.625,0.632,0.218,0.278
"16-35",0.65,0.654,0.177,0.236
"> 35",0.7,0.697,0.145,0.2


==> figures/SI_Figure7a.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.847,0.316,0
"6-15",1,0.882,0.173,0.2
"16-35",0.923,0.902,0.133,0.143
"> 35",0.952,0.933,0.108,0.091


==> figures/SI_Figure7b.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.872,0.295,0
"6-15",1,0.883,0.177,0.2
"16-35",1,0.913,0.13,0.143
"> 35",0.962,0.933,0.1,0.1


==> figures/SI_Figure8_2a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.784,0.099,0.807,0.102,0.124,0.058


==> figures/SI_Figure8_2b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.813,0.101,0.828,0.103,0.108,0.053


==> figures/SI_Figure8_3a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.66,0.079,0.763,0.104,0.334,0.048
"6-15",0.692,0.097,0.729,0.1,0.184,0.043
"16-35",0.73,0.094,0.758,0.096,0.162,0.093


==> figures/SI_Figure8_3b.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"1-5",0.727,0.085,0.876,0.11,0.331,0.062
"6-15",0.714,0.084,0.749,0.093,0.208,0.05
"16-35",0.76,0.119,0.78,0.12,0.139,0.057


==> figures/SI_Figure8a.png.csv <==
"","mean_of_means","sd_of_means","mean_of_medians","sd_of_medians","mean_of_sds","sd_of_sds"
"> 35",0.784,0.099,0.807,0.102,0.124,0.058


==> figures/SI_Figure8b.png.csv <==
"","median","mean","sd","itqr"
"1-5",1,0.872,0.295,0
"6-15",1,0.883,0.177,0.2
"16-35",1,0.913,0.13,0.143
"> 35",0.962,0.933,0.1,0.1


==> figures/SI_Figure9a.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.005,0.057
"6-15",0.038,0.063,0.083
"16-35",0.113,0.14,0.112
">35",0.195,0.216,0.12


==> figures/SI_Figure9b.png.csv <==
"","median_of_medians","mean_of_medians","sd_of_medians"
"1-5",0,0.007,0.071
"6-15",0.004,0.039,0.076
"16-35",0.059,0.112,0.137
">35",0.132,0.207,0.19

